Tensor Network Decoding Beyond 2D

Decoding algorithms based on approximate tensor network contraction have proven tremendously successful in decoding 2D local quantum codes such as surface/toric codes and color codes, effectively achieving optimal decoding accuracy. In this work, we introduce several techniques to generalize tensor network decoding to higher dimensions so that it can be applied to 3D codes as well as 2D codes with noisy syndrome measurements (phenomenological noise or circuit-level noise). The three-dimensional case is significantly more challenging than 2D, as the involved approximate tensor contraction is dramatically less well-behaved than its 2D counterpart. Nonetheless, we numerically demonstrate that the decoding accuracy of our approach outperforms state-of-the-art decoders on the 3D surface code, both in the point and loop sectors, as well as for depolarizing noise. Our techniques could prove useful in near-term experimental demonstrations of quantum error correction, when decoding is to be performed offline and accuracy is of utmost importance. To this end, we show how tensor network decoding can be applied to circuit-level noise and demonstrate that it outperforms the matching decoder on the rotated surface code. Our code is available at https://github.com/ChriPiv/tndecoder3d

==> data/data_X_bposd.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7,Y9,YERR9,Y11,YERR11
0.2,0.19051147961352252,0.00039272339119097527,0.1633928491063633,0.0003697414637382034,0.14089866717071556,0.00034793369241027184,0.12841754390264826,0.0006761719718267987
0.21,0.21848819335475542,0.0004132402405368876,0.20804318018847828,0.0004059273752296128,0.1986702710162886,0.00039901839448301137,0.2032819739363543,0.0009146282122715166
0.215,0.2309163988906924,0.00042143927946551157,0.2300483146865246,0.00042088370523622596,0.23086839423424071,0.0004214086223129898,0.24070623535127575,0.000987813736034085
0.22,0.24465373141194696,0.00042990234409293667,0.2522994730488857,0.00043435303677303043,0.26124234050702916,0.0004393328001767367,0.2778173428367951,0.0010866793199862121
0.23,0.2721223958723996,0.0004450739424581416,0.2959397061514967,0.0004564859262857384,0.3193529772387922,0.00046624834838276816,0.3484540340293987,0.0011919319342412833

==> data/data_X_tn.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7,Y9,YERR9,Y11,YERR11
0.2,0.17643417780398563,0.0005158449000598221,0.12643996874291044,0.0011798702720665084,0.08762556101731139,0.004133129701190336,0.08578371810449575,0.0043650500297323196,0.09514331210191083,0.005853057477943227
0.21,0.2015138097608994,0.0005529695264970237,0.16756483664533514,0.0012953285142355303,0.14092140921409213,0.005228198842644262,0.13027989821882952,0.0053687964346000525,0.15876468029578078,0.007620294887206288
0.215,0.21442140529836398,0.0005685261369041182,0.18964652166277815,0.0013884104528072798,0.15819209039548024,0.005485208984872359,0.1615837346174425,0.006019368562706071,0.19718909710391821,0.008209308412363734
0.22,0.22800315472962981,0.0005776731611635249,0.20948507114532308,0.0015537876973842314,0.18669429097605894,0.005911497889209846,0.1931578947368421,0.006403266448841359,0.23647112323783537,0.009059212566434835
0.23,0.253745347077351,0.0006957756679721981,0.25087660060777645,0.0015622586459580073,0.25991792065663477,0.007253622711776081,0.26918976545842216,0.0072400622488440055,0.302836230558097,0.009825325097373208

==> data/data_Z_matching.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7,Y9,YERR9,Y11,YERR11
0.0285,0.07962128407574319,8.560473889531995e-05,0.0700942859811428,8.07347864923289e-05,0.06540258691948261,7.818252375448178e-05,0.06221168755766249,7.63815265535309e-05,0.05964288807142239,7.489031789773831e-05
0.0295,0.08440238311952337,8.790824629105581e-05,0.07721618455676309,8.441198020607725e-05,0.075076284984743,8.333055597179703e-05,0.07424968515006297,8.290756828190347e-05,0.07404548519090297,8.280261514283683e-05
0.03,0.08687398262520347,8.906563308593181e-05,0.08072848385430323,8.614602340530681e-05,0.0801665839666832,8.587192827684244e-05,0.08077918384416323,8.617069398900568e-05,0.08199948360010328,8.676148091564364e-05
0.0305,0.08921548215690357,9.014214082414402e-05,0.08469408306118338,8.804599485457424e-05,0.08544998291000341,8.840150444772168e-05,0.0875829824834035,8.939361257330494e-05,0.09043118191376362,9.069363735975961e-05
0.0315,0.09414588117082377,9.23484751604867e-05,0.09267728146454371,9.169960618150556e-05,0.09658268068346386,9.341008526873736e-05,0.10219807956038408,9.578810185428675e-05,0.10897307820538436,9.853827545804338e-05


==> data/data_Z_tn.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7,Y9,YERR9,Y11,YERR11
0.03,0.07223007185622159,0.0004291982763632545,0.06868120943262004,0.0003759155107263649,0.06456680454781763,0.000826192248526847,0.0616544816072765,0.0012904169504784947,0.05841981921660529,0.0017518761742662493
0.031,0.07604547122182005,0.0004386024227448987,0.07549733763095708,0.00039335261690978126,0.0730573483836115,0.0009811783178187298,0.07244364059169305,0.0014731561084914309,0.07272949517173939,0.0020301449362067595
0.0315,0.07883565635341984,0.0004406014450408973,0.07865649159454367,0.0004360935713589,0.08066529273460857,0.0010374355346764092,0.07885851568079995,0.0015356454665204952,0.08112646944839168,0.0021942272380213014
0.032,0.08011217600258697,0.0004532492434148474,0.08181988440388928,0.0004420561059050369,0.08390961332424272,0.0011170538033091078,0.08360964826734282,0.0015781711847568712,0.09075596280824687,0.0023578543342290606
0.033,0.08457455684687061,0.0004564853173190177,0.0888873259955491,0.0004510215890125131,0.09513702183859252,0.0014248458900186164,0.09876275233340569,0.0017944178122892152,0.10850439882697947,0.0025987606305823835


==> data/data_circ_matching.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7
0.006,0.017068965862068276,0.0001295282437685697,0.01384497231005538,0.00011684711417936219,0.010374979250041499,0.0001013277269738049
0.007,0.022696954606090787,0.0001489353427245894,0.021572956854086292,0.00014528420789664247,0.018643962712074576,0.00013526385502984128
0.008,0.028840942318115365,0.0001673590700773146,0.03055993888012224,0.00017212187582624417,0.030125939748120504,0.00017093355389616625
0.009,0.03602992794014412,0.00018636434218424948,0.04180691638616723,0.00020014739056883402,0.04559390881218237,0.0002086024298671699

==> data/data_circ_tn.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7
0.007,0.01838977349181431,0.0008214010420855509,0.014873612823674475,0.0010625932671327867,0.0114247311827957,0.0015904394302302214
0.008,0.023338711493002137,0.0009247951052798305,0.024798464491362762,0.0013625550148343673,0.022872985617743893,0.001967767472675611
0.009,0.029587960257159557,0.001024100724576568,0.03466972126765941,0.0015986147144989341,0.03538928210313448,0.0022204110928049576


==> data/data_depol_bposd.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7,Y9,YERR9,Y11,YERR11
0.0625,0.07749184501630997,0.0002673698646301498,0.0701758596482807,0.0002554427775801611,0.0630358828034539,0.0002442859940845872,0.05973444779229389,0.0004077250290862139,0.058480833883422116,0.0006500959877954373
0.065,0.08377383245233509,0.0002770479149568566,0.07880384239231522,0.0002694319562260298,0.07532505370541732,0.0002673097208762835,0.07472453633503993,0.00045339417955351293,0.07691479047721642,0.0007391217169296922
0.0675,0.09008781982436036,0.0002863071054451462,0.08916882166235668,0.0002849868404912861,0.08785816218768511,0.00029062583684000065,0.09079891668296383,0.0004945888885275398,0.09892361701798612,0.0008302194658261128
0.07,0.09593080813838373,0.0002944958879251395,0.09966680066639867,0.0002995547701375194,0.10322407525326847,0.00031395776747959687,0.10959836011531937,0.0005407891415686261,0.12277899309107505,0.0009206039120539044
0.0725,0.10222679554640891,0.00030294587386217055,0.11040577918844162,0.00031339439762396727,0.11869218941062043,0.00033584997071198246,0.13160569409485773,0.0005844977344097616,0.1499422751498474,0.0010039325082055474


==> data/data_depol_tn.txt <==
X,Y3,YERR3,Y5,YERR5,Y7,YERR7,Y9,YERR9,Y11,YERR11
0.065,0.07049990227068997,0.00038369512148046195,0.061092401599663226,0.0008686596782477608,0.05643396517182925,0.0012810788187553445,0.048180924287118974,0.002374010348505477,0.04902211973695448,0.0019952751943186206
0.0675,0.0758764658106176,0.00039609095176494305,0.06892125060390641,0.0009411580823648101,0.06722146739130434,0.0014593752843874068,0.060883406287306006,0.002753743945912542,0.06513619385988886,0.0023551780691519805
0.07,0.08115429303967911,0.0004109631085903752,0.07748990479559054,0.0010264013154270507,0.07715460284833357,0.0016165978212297205,0.07832208858902905,0.0032536540543959564,0.08050938916468811,0.0028263590603530937
0.0725,0.08738370279198773,0.0004128043767083995,0.0862301224780515,0.0011045501791880502,0.09386445002263281,0.0018707947662825169,0.0991136180499597,0.003793113082813172,0.1100451467268623,0.0033245132371762993
0.075,0.09199771237517047,0.00042865435364564846,0.0971185158382948,0.0012008918238683882,0.1029227183073337,0.002034372616416462,0.11115063133558599,0.0041912869490159255,0.12868666498613562,0.0037590706469359603

